Simple Hyper-heuristics Control the Neighbourhood Size of Randomised Local Search Optimally for LeadingOnes

Selection HHs are randomised search methodologies which choose and execute heuristics during the optimisation process from a set of low-level heuristics. A machine learning mechanism is generally used to decide which low-level heuristic should be applied in each decision step. In this paper we analyse whether sophisticated learning mechanisms are always necessary for HHs to perform well. To this end we consider the most simple HHs from the literature and rigorously analyse their performance for the LeadingOnes function. Our analysis shows that the standard Simple Random, Permutation, Greedy and Random Gradient HHs show no signs of learning. While the former HHs do not attempt to learn from the past performance of low-level heuristics, the idea behind the Random Gradient HH is to continue to exploit the currently selected heuristic as long as it is successful. Hence, it is embedded with a reinforcement learning mechanism with the shortest possible memory. However, the probability that a promising heuristic is successful in the next step is relatively low when perturbing a reasonable solution to a combinatorial optimisation problem. We generalise the simple Random Gradient HH so success can be measured over a fixed period of time tau, instead of a single iteration. For LO we prove that the Generalised Random Gradient HH can learn to adapt the neighbourhood size of RLS to optimality during the run. We prove it has the best possible performance achievable with the low-level heuristics. We also prove that the performance of the HH improves as the number of low-level local search heuristics to choose from increases. Finally, we show that the advantages of GRG over RLS and EAs using standard bit mutation increase if the anytime performance is considered. Experimental analyses confirm these results for different problem sizes.

==> Experiments/Fig1-3/GRG2OP.dat <==
1	1.05744
2	0.73163
3	0.57878
4	0.50263
5	0.46493	
10	0.42806
15	0.42523
20	0.42440
25	0.42404
30	0.42385
35	0.42375
40	0.42369
45	0.42365
50	0.42363
55	0.42362
60	0.42361
65	0.42361
70	0.42361
75	0.42362
80	0.42363
85	0.42364
90	0.42365
95	0.42366
100	0.42368


==> Experiments/Fig1-3/GRG3OP.dat <==
1	1.17066
2	0.81682
3	0.62651
4	0.52266
5	0.46802	
10	0.41242
15	0.40832
20	0.40706
25	0.40647
30	0.40616
35	0.40599
40	0.40589
45	0.40583
50	0.40579
55	0.40577
60	0.40577
65	0.40577
70	0.40577
75	0.40578
80	0.40580
85	0.40581
90	0.40583
95	0.40585
100	0.40587


==> Experiments/Fig1-3/GRG4OP.dat <==
1	1.33268
2	0.92605
3	0.68903
4	0.55385
5	0.48102
10	0.40671
15	0.40184
20	0.40042
25	0.39976
30	0.39940
35	0.39920
40	0.39908
45	0.39901
50	0.39897
55	0.39895
60	0.39895
65	0.39895
70	0.39896
75	0.39897
80	0.39899
85	0.39901
90	0.39903
95	0.39906
100	0.39908


==> Experiments/Fig1-3/GRG5OP.dat <==
1	1.51659
2	1.04370
3	0.75528
4	0.58747
5	0.49630
10	0.40405
15	0.39867
20	0.39718
25	0.39649
30	0.39612
35	0.39591
40	0.39579
45	0.39572
50	0.39568
55	0.39566
60	0.39565
65	0.39566
70	0.39567
75	0.39568
80	0.39571
85	0.39573
90	0.39576
95	0.39579
100	0.39582


==> Experiments/Fig4/nIncreasingTau-1.dat <==
0.000011	0.549350096
0.000022	0.549381002
0.000033	0.549168252
0.000054	0.549181428
0.000076	0.549264022
0.000109	0.549390241
0.000217	0.549215287
0.000326	0.549268114
0.000543	0.549190193
0.000814	0.54923734
0.001086	0.548915088
0.002171	0.548637274
0.003257	0.548258362
0.005429	0.547715233
0.008143	0.546683272
0.010857	0.545909036
0.021715	0.542478638
0.032572	0.539266756
0.054287	0.532529061
0.108574	0.5162684
0.162860	0.501580648
0.217147	0.488365804
0.271434	0.476837281
0.325721	0.467690967
0.380008	0.460090915
0.434294	0.453945241
0.488581	0.450707346
0.542868	0.448847463
0.597155	0.449163878
0.651442	0.452455626
0.705729	0.457538251
0.760015	0.463039942
0.814302	0.467722726
0.868589	0.472235409
0.922876	0.475617992
0.977163	0.478953137
1.031449	0.482536501
1.085736	0.485410353
1.140023	0.488409722
1.194310	0.492044369
1.248597	0.494982676
1.302883	0.499236564
1.357170	0.502184166
1.411457	0.505673818
1.465744	0.509423781
1.520031	0.51239972
1.574317	0.516033475
1.628604	0.519773315
1.682891	0.522448302
1.737178	0.526180833
1.791465	0.528909267
1.845752	0.532840158
1.900038	0.535888257
1.954325	0.539876732
2.008612	0.541775542
2.062899	0.544577768
2.117186	0.547891804
2.171472	0.551218098
2.225759	0.553674945
2.280046	0.556308652
2.334333	0.560990998
2.388620	0.562283315
2.442906	0.564200398
2.497193	0.567448004
2.551480	0.570540805
2.605767	0.57166585
2.660054	0.576337663
2.714341	0.578086345
2.768627	0.581401597
2.822914	0.582843983
2.877201	0.584440235
2.931488	0.587332356
2.985775	0.59088053
3.040061	0.59141214


==> Experiments/Fig4/nIncreasingTau-50k-1.dat <==
0.000924	0.549061257
0.001386	0.548819747
0.001848	0.548619002
0.003697	0.547980869
0.005545	0.547339442
0.009242	0.545858732
0.013864	0.544158578
0.018485	0.542586174
0.036969	0.53587217
0.055454	0.529141056
0.073939	0.522669052
0.092423	0.516344249
0.110908	0.510210993
0.129393	0.504345586
0.147877	0.498595055
0.166362	0.493213196
0.184847	0.488121587
0.203331	0.48334778
0.221816	0.478792566
0.240301	0.474573218
0.258785	0.470631946
0.277270	0.466959023
0.295755	0.463630387
0.314239	0.460483513
0.332724	0.457756889
0.351209	0.455035291
0.369693	0.452685892
0.388178	0.450502052
0.406663	0.448623632
0.425147	0.446936707
0.443632	0.445434868
0.462117	0.44389181
0.480601	0.442806176
0.499086	0.441963291
0.517571	0.441074765
0.536055	0.440682584
0.554540	0.440116879
0.573025	0.440092414
0.591509	0.440364963
0.609994	0.440733552
0.628479	0.441467907
0.646963	0.442025578
0.665448	0.443608879
0.683933	0.445004582
0.702417	0.447360519
0.720902	0.448955027
0.739387	0.451638665
0.757871	0.454042593
0.776356	0.456116186
0.794841	0.458554329
0.813325	0.460870483
0.831810	0.46306454
0.850295	0.464655204
0.868779	0.466010979
0.887264	0.467166434
0.905749	0.468439861
0.924233	0.470448837
0.942718	0.47204808
0.961203	0.472353789
0.979687	0.473167659
0.998172	0.47489762
1.016657	0.475953414
1.035141	0.476903736
1.053626	0.477636237
1.072111	0.478368847
1.090595	0.479811611
1.109080	0.480651098
1.127565	0.481748217
1.146049	0.482642928
1.164534	0.483577395
1.183019	0.484792449
1.201503	0.485768513
1.219988	0.486625139
1.238473	0.487716832
1.256957	0.488961445
1.275442	0.490028559
1.293927	0.49114195
1.312411	0.492118793
1.330896	0.493155946
1.349381	0.494354091
1.367865	0.495456083
1.386350	0.496311988
1.404835	0.497661905
1.423319	0.498694011
1.441804	0.499563008
1.460289	0.50064525
1.478773	0.501870993
1.497258	0.502705259
1.515743	0.50358899
1.534227	0.504847329
1.552712	0.506076969
1.571197	0.506833375
1.589681	0.508076264
1.608166	0.509480759
1.626651	0.510204255
1.645135	0.510980271
1.663620	0.512638989
1.682105	0.513287164
1.700589	0.514281093
1.719074	0.515454479
1.737559	0.516665952
1.756043	0.517097265
1.774528	0.518247447
1.793013	0.519582546
1.811497	0.521135498
1.829982	0.52117383
1.848467	0.52219698
1.866951	0.523424581
1.885436	0.524223513
1.903921	0.525967011
1.922405	0.526272845
1.940890	0.527186819
1.959375	0.528550001
1.977859	0.529418931
1.996344	0.530803701
2.014829	0.530954949
2.033313	0.532579173
2.051798	0.533213147
2.070283	0.534252964
2.088767	0.534778586
2.107252	0.536821642
2.125737	0.537019645
2.144221	0.537394979
2.162706	0.538947456
2.181191	0.539378029
2.199675	0.540201926
2.218160	0.541266659
2.236645	0.542176085
2.255129	0.543792913
2.273614	0.544510081
2.292099	0.546375549
2.310583	0.54604504
2.329068	0.547457005
2.347553	0.54763873
2.366037	0.548529946
2.384522	0.54924092
2.403007	0.550646986
2.421491	0.551671729
2.439976	0.552706176
2.458461	0.552283094
2.476945	0.552566199
2.495430	0.555409063
2.513915	0.556608102
2.532399	0.557282803
2.550884	0.557499843
2.569369	0.557863586
2.587853	0.558073748
2.606338	0.55881124
2.624823	0.560136202
2.643307	0.560726926
2.661792	0.562437987
2.680277	0.56239391
2.698761	0.563377996
2.717246	0.565213303
2.735731	0.564677859
2.754215	0.566455652
2.772700	0.567205968
2.791185	0.567819862
2.809669	0.56942901
2.828154	0.568739044
2.846639	0.569433647
2.865123	0.570003808
2.883608	0.570474112
2.902093	0.571664609
2.920577	0.574011937
2.939062	0.57344981
2.957547	0.575248078
2.976031	0.574594441
2.994516	0.57657908
3.013001	0.576995457


==> Experiments/Fig5/RG-a1-0.25nln.dat <==
141	0.51749812886676
200	0.5116560275
300	0.50863833666667
400	0.505257295625
500	0.5040215952
600	0.501845685
800	0.49946550640625
1000	0.4974078334
1414	0.4949320427269
2000	0.491965609225
3000	0.48911994001111
4000	0.486620862775
5000	0.48555893874
6000	0.48436440821944
8000	0.48258551151094
10000	0.481194618924
14142	0.47935645700585
20000	0.47734122537625
30000	0.47509060754178
40000	0.47360918436513
50000	0.47239812036996
60000	0.47158083435347
80000	0.47011913270886
100000	0.4691345788927
141421	0.46751012029855
200000	0.46598518007017
300000	0.46423071065868
400000	0.46309092627544
500000	0.46214764531257
600000	0.46141950342465
800000	0.46033180626087
1000000	0.45948511468392
1414213	0.4582421288373
2000000	0.45702470632713
3000000	0.45567356493872
4000000	0.45473655141286
5000000	0.45403729993597
6000000	0.45347936238301
8000000	0.45260582312846
10000000	0.45196436804212
14142135	0.45098158804655
20000000	0.4500392400113
30000000	0.44898084046368
40000000	0.44825861215915
50000000	0.44771500247553
60000000	0.44727983291523
80000000	0.44661051510006
100000000	0.44610659744801


==> Experiments/Fig5/RG-a1-0.5nln.dat <==
141	0.504821608571
200	0.497695945
300	0.48942154333333
400	0.484557575625
500	0.4816606512
600	0.47851733416667
800	0.47445699828125
1000	0.4716378116
1414	0.46707962389642
2000	0.4633781449
3000	0.45945512862222
4000	0.4567753162125
5000	0.455105665096
6000	0.45365694156944
8000	0.4516960561125
10000	0.450145087724
14142	0.44801517073947
20000	0.44618531276925
30000	0.44410713899033
40000	0.44284078622875
50000	0.44201102425636
60000	0.44115250253194
80000	0.44017411419128
100000	0.43942798306964
141421	0.4383327199945
200000	0.43730893833252
300000	0.43633818486251
400000	0.43561015624664
500000	0.43510583903595
600000	0.43471838616203
800000	0.43417650988525
1000000	0.43373084302916
1414213	0.43319414800178
2000000	0.43262521809869
3000000	0.43207548516805
4000000	0.4316568213121
5000000	0.43137226075765
6000000	0.43118353952324
8000000	0.43083366980453
10000000	0.43061039867965
14142135	0.43025764787126
20000000	0.42993058884681
30000000	0.42956778293965
40000000	0.42934552692333
50000000	0.42916730826664
60000000	0.42903393751777
80000000	0.42883655539299
100000000	0.42868183025623


==> Experiments/Fig5/RG-a1-0.6nln.dat <==
141	0.50890148885871
200	0.5012138225
300	0.49076574888889
400	0.486379461875
500	0.4822005108
600	0.47951713916667
800	0.47528645828125
1000	0.4720441944
1414	0.46760252341207
2000	0.46387819865
3000	0.4599319127
4000	0.4575175790875
5000	0.45481280224
6000	0.45376364592778
8000	0.45086936034687
10000	0.449157298457
14142	0.4470197862185
20000	0.44511163257125
30000	0.44289488181889
40000	0.44124366881656
50000	0.44031791135168
60000	0.43961991846172
80000	0.43832273449602
100000	0.43755089757094
141421	0.43641264829496
200000	0.43524433247722
300000	0.43419581616668
400000	0.43363409768519
500000	0.43312880356247
600000	0.43273472098798
800000	0.43214900197263
1000000	0.43182816661209
1414213	0.43116426711054
2000000	0.4306098601455
3000000	0.4300726475442
4000000	0.42973116215454
5000000	0.42946381573325
6000000	0.42927169014084
8000000	0.42896853675735
10000000	0.42876148046903
14142135	0.42844411563601
20000000	0.4282162187993
30000000	0.42790769479978
40000000	0.4276792525883
50000000	0.42755607980201
60000000	0.42744958386949
80000000	0.42730415013059
100000000	0.42715658061367


==> Experiments/Fig5/RG-a1-0.75nln.dat <==
141	0.51729595593783
200	0.507535685
300	0.50018746
400	0.49382173875
500	0.4905754052
600	0.48803617555556
800	0.48445543890625
1000	0.4809173842
1414	0.47764361052038
2000	0.47466963085
3000	0.47062074118889
4000	0.46850678328125
5000	0.466533035584
6000	0.464854835175
8000	0.46304221555938
10000	0.462254050636
14142	0.45990214900372
20000	0.45741564624775
30000	0.455509533156
40000	0.453710042817
50000	0.45309092445792
60000	0.45196042995597
80000	0.45064454217641
100000	0.44963272161379
141421	0.44770239747195
200000	0.44692764042277
300000	0.44522777411431
400000	0.44398637934793
500000	0.44297290468995
600000	0.44244668959373
800000	0.44152059412833
1000000	0.44081956727285
1414213	0.4396251060358
2000000	0.43881397362762
3000000	0.43722838241702
4000000	0.43621557632028
5000000	0.43591054791156
6000000	0.43530892882592
8000000	0.43484752219209
10000000	0.43411128708887
14142135	0.43353849810172
20000000	0.43262934510757
30000000	0.43210228979691
40000000	0.43138138191748
50000000	0.43103488914942
60000000	0.4308944944899
80000000	0.43039720583054
100000000	0.43000217659858


==> Experiments/Fig6/GRG-100k-2.dat <==
0.004342945	0.547633457
0.043429448	0.53248592
0.086858896	0.516327379
0.130288345	0.501395918
0.173717793	0.488057018
0.217147241	0.476546509
0.260576689	0.466825251
0.304006137	0.458992682
0.347435586	0.452511985
0.390865034	0.447501587
0.434294482	0.443421556
0.47772393	0.440501579
0.521153378	0.438505784
0.564582826	0.437420619
0.608012275	0.437652459
0.651441723	0.439319991
0.694871171	0.442791457
0.738300619	0.448425253
0.781730067	0.454242973
0.825159516	0.459205253
0.868588964	0.46429459
0.912018412	0.467519843
0.95544786	0.470765242
0.998877308	0.47282971
1.042306757	0.475291543
1.085736205	0.477574157
1.129165653	0.480289284
1.172595101	0.481953977
1.216024549	0.484348644
1.259453998	0.486707153
1.302883446	0.489260143
1.346312894	0.491852094
1.389742342	0.494175107
1.43317179	0.496937409
1.476601238	0.498940441
1.520030687	0.501466908
1.563460135	0.503851504
1.606889583	0.505973687
1.650319031	0.508411954
1.693748479	0.511013765
1.737177928	0.513870439
1.780607376	0.515871302
1.824036824	0.517749778
1.867466272	0.520471397
1.91089572	0.522668539
1.954325169	0.524848904
1.997754617	0.526852216
2.041184065	0.529683451
2.084613513	0.531856764
2.128042961	0.533449025
2.17147241	0.535492719


==> Experiments/Fig6/GRG-100k-3.dat <==
0.043429448	0.615026754
0.086858896	0.580016918
0.130288345	0.548730539
0.173717793	0.521793157
0.217147241	0.499148983
0.260576689	0.48079931
0.304006137	0.46641284
0.347435586	0.455535584
0.390865034	0.447908479
0.434294482	0.442231546
0.47772393	0.437813345
0.521153378	0.434898094
0.564582826	0.432630237
0.608012275	0.431462544
0.651441723	0.431866844
0.694871171	0.433709892
0.738300619	0.437777688
0.781730067	0.442456089
0.825159516	0.447372779
0.868588964	0.451475585
0.912018412	0.455514637
0.95544786	0.459010584
0.998877308	0.461725562
1.042306757	0.465892996
1.085736205	0.468452818
1.129165653	0.472220085
1.172595101	0.474823261
1.216024549	0.478235333
1.259453998	0.481735082
1.302883446	0.48506938
1.346312894	0.488775954
1.389742342	0.492362571
1.43317179	0.495785896
1.476601238	0.499341631
1.520030687	0.502995935
1.563460135	0.506799681
1.606889583	0.510323053
1.650319031	0.513845919
1.693748479	0.517401625
1.737177928	0.521132436
1.780607376	0.524326071
1.824036824	0.528014022
1.867466272	0.531431162
1.91089572	0.534538633
1.954325169	0.538854284
1.997754617	0.541584696
2.041184065	0.545377294
2.084613513	0.547885682
2.128042961	0.552534697
2.17147241	0.555246169


==> Experiments/Fig6/GRG-100k-4.dat <==
0.021714724	0.749335974
0.043429448	0.719132405
0.086858896	0.662659555
0.130288345	0.613098025
0.173717793	0.570782198
0.217147241	0.535970817
0.260576689	0.508014896
0.304006137	0.48586544
0.347435586	0.469128866
0.390865034	0.456746745
0.434294482	0.447522213
0.47772393	0.440590384
0.521153378	0.435560031
0.564582826	0.432182435
0.608012275	0.430255081
0.651441723	0.429839785
0.694871171	0.43096033
0.738300619	0.433475985
0.781730067	0.437678906
0.825159516	0.441685648
0.868588964	0.446211693
0.912018412	0.449917937
0.95544786	0.454002607
0.998877308	0.457493482
1.042306757	0.460647636
1.085736205	0.46450965
1.129165653	0.468633693
1.172595101	0.472696017
1.216024549	0.475883203
1.259453998	0.479850178
1.302883446	0.483553075
1.346312894	0.488567412
1.389742342	0.493168407
1.43317179	0.497587616
1.476601238	0.501883049
1.520030687	0.506182841
1.563460135	0.510298379
1.606889583	0.514579632
1.650319031	0.520075393
1.693748479	0.522515468
1.737177928	0.528123917
1.780607376	0.530839479
1.824036824	0.534838351
1.867466272	0.539881861
1.91089572	0.544490311
1.954325169	0.549065053
1.997754617	0.552453162
2.041184065	0.557037444
2.084613513	0.561415041
2.128042961	0.565739933
2.17147241	0.56969282


==> Experiments/Fig6/GRG-100k-5.dat <==
0.021714724	0.877133603
0.043429448	0.83418121
0.086858896	0.754839402
0.130288345	0.68530462
0.173717793	0.626275942
0.217147241	0.577880713
0.260576689	0.538910403
0.304006137	0.508476749
0.347435586	0.484749648
0.390865034	0.467063441
0.434294482	0.454251149
0.47772393	0.444893422
0.521153378	0.437619152
0.564582826	0.433062844
0.608012275	0.430139774
0.651441723	0.429065657
0.694871171	0.429795853
0.738300619	0.431794481
0.781730067	0.435206146
0.825159516	0.439467919
0.868588964	0.443111782
0.912018412	0.447097352
0.95544786	0.451790004
0.998877308	0.454410279
1.042306757	0.459500465
1.085736205	0.463082784
1.129165653	0.467015763
1.172595101	0.471498327
1.216024549	0.4761054
1.259453998	0.480469215
1.302883446	0.484754118
1.346312894	0.49055864
1.389742342	0.494764633
1.43317179	0.499880698
1.476601238	0.504680201
1.520030687	0.509520421
1.563460135	0.513265161
1.606889583	0.519066348
1.650319031	0.524181463
1.693748479	0.528714025
1.737177928	0.533355483
1.780607376	0.537857363
1.824036824	0.542997559
1.867466272	0.549378156
1.91089572	0.552241793
1.954325169	0.557615945
1.997754617	0.5626765
2.041184065	0.567039891
2.084613513	0.572821092
2.128042961	0.575929636
2.17147241	0.580047978


==> FixedTarget/Experiment.dat <==
0	0	0	0	0	0	0
100	0.500597	0.334806	0.252239	0.378212	0.305095	0.261646
200	1.000745	0.67189	0.507416	0.757924	0.611891	0.525305
300	1.500052	1.011595	0.76542	1.137757	0.920884	0.790416
400	2.001342	1.352924	1.028007	1.518985	1.232323	1.058954
500	2.500611	1.695883	1.293681	1.900936	1.54511	1.32886
600	2.999662	2.041258	1.562515	2.285358	1.860766	1.602424
700	3.50038	2.390168	1.836432	2.670361	2.17835	1.87908
800	4.000826	2.740859	2.113317	3.056474	2.498795	2.157761
900	4.501199	3.09395	2.395585	3.444834	2.820646	2.43996
1000	5.002557	3.450054	2.680377	3.834598	3.146132	2.725684
1100	5.502771	3.809859	2.969542	4.224585	3.472741	3.014024
1200	6.004697	4.170857	3.261987	4.616925	3.802368	3.305779
1300	6.506496	4.534241	3.560189	5.011727	4.134364	3.601089
1400	7.005528	4.901143	3.862101	5.407484	4.468635	3.899813
1500	7.50605	5.27038	4.169302	5.804643	4.806004	4.202281
1600	8.007952	5.642065	4.478771	6.203735	5.146445	4.508707
1700	8.507956	6.017067	4.794058	6.602967	5.489769	4.819287
1800	9.010219	6.394961	5.114208	7.004777	5.836841	5.134693
1900	9.510223	6.774543	5.43945	7.408116	6.186357	5.454743
2000	10.011255	7.158218	5.768298	7.813047	6.53884	5.77879
2100	10.51245	7.544801	6.102508	8.218156	6.894694	6.108261
2200	11.012124	7.93318	6.442408	8.626283	7.25585	6.443698
2300	11.512861	8.324891	6.786498	9.036732	7.619994	6.782883
2400	12.012588	8.720995	7.136759	9.449654	7.985614	7.128924
2500	12.514018	9.118726	7.492767	9.865309	8.357538	7.479214
2600	13.013637	9.521116	7.852987	10.283016	8.732564	7.836945
2700	13.51488	9.926511	8.219373	10.702197	9.113916	8.200118
2800	14.015958	10.335242	8.593179	11.122999	9.498828	8.569386
2900	14.516745	10.74668	8.971097	11.54697	9.887718	8.945617
3000	15.014964	11.162933	9.356225	11.973226	10.280577	9.330456
3100	15.51491	11.581347	9.746645	12.401283	10.678768	9.721589
3200	16.015708	12.002841	10.144891	12.833625	11.082119	10.122652
3300	16.516584	12.429507	10.549302	13.268061	11.49168	10.531677
3400	17.014467	12.858481	10.958994	13.705962	11.905784	10.949908
3500	17.515688	13.29299	11.375885	14.145405	12.326471	11.376315
3600	18.015606	13.72913	11.800159	14.589123	12.755204	11.813552
3700	18.515935	14.170315	12.231248	15.03421	13.188859	12.262966
3800	19.016208	14.614111	12.669083	15.482636	13.630715	12.721636
3900	19.515211	15.063687	13.114998	15.934539	14.079259	13.191707
4000	20.015306	15.514953	13.567965	16.390209	14.533725	13.674707
4100	20.515932	15.972093	14.030223	16.849144	14.995385	14.171342
4200	21.016615	16.433143	14.498218	17.312107	15.466887	14.679885
4300	21.516088	16.898198	14.977321	17.778022	15.946055	15.202709
4400	22.017333	17.368371	15.463277	18.249114	16.433092	15.738635
4500	22.518279	17.842736	15.958005	18.722398	16.928974	16.290023
4600	23.019467	18.320474	16.459802	19.20242	17.434813	16.853339
4700	23.518569	18.803468	16.972234	19.684659	17.951164	17.431066
4800	24.019394	19.29183	17.491863	20.172692	18.478291	18.02213
4900	24.519173	19.784031	18.020649	20.665989	19.015907	18.623517
5000	25.020437	20.281556	18.561299	21.163378	19.564464	19.231526
5100	25.52071	20.783229	19.111458	21.664874	20.125361	19.841908
5200	26.020189	21.290995	19.672869	22.171627	20.6966	20.45504
5300	26.521491	21.803646	20.244761	22.685984	21.280141	21.067624
5400	27.021319	22.320615	20.826698	23.205694	21.874437	21.680974
5500	27.522231	22.844361	21.419049	23.73227	22.475935	22.296197
5600	28.022402	23.375202	22.023255	24.264536	23.087505	22.917721
5700	28.52238	23.91184	22.637986	24.804655	23.704827	23.541654
5800	29.022358	24.452529	23.266676	25.349668	24.328649	24.170297
5900	29.522145	24.998996	23.903501	25.902083	24.953917	24.798927
6000	30.022687	25.550664	24.555209	26.462457	25.579388	25.428594
6100	30.52207	26.109765	25.218666	27.030217	26.200696	26.05634
6200	31.021707	26.674469	25.898443	27.604488	26.818789	26.679759
6300	31.521629	27.24552	26.588459	28.186703	27.436005	27.297225
6400	32.02129	27.823938	27.293427	28.776218	28.052848	27.912007
6500	32.521863	28.408896	28.012459	29.37418	28.669528	28.531101
6600	33.020455	29.000327	28.745118	29.979058	29.289537	29.152806
6700	33.519439	29.598989	29.494623	30.592172	29.912342	29.776444
6800	34.019214	30.204042	30.257141	31.21101	30.541912	30.4095
6900	34.518759	30.817109	31.036301	31.834651	31.179161	31.045778
7000	35.017081	31.437772	31.829208	32.46219	31.818494	31.686512
7100	35.516851	32.066537	32.639877	33.092135	32.461298	32.331039
7200	36.015624	32.703287	33.467773	33.721993	33.107486	32.977111
7300	36.515318	33.350305	34.31372	34.354297	33.751238	33.623956
7400	37.014038	34.003498	35.175033	34.982629	34.389732	34.264099
7500	37.513551	34.665186	36.054231	35.60124	35.020319	34.896582
7600	38.013584	35.334399	36.951922	36.210981	35.640779	35.522124
7700	38.514118	36.013188	37.866805	36.808784	36.247196	36.130984
7800	39.013096	36.700942	38.802106	37.391547	36.83927	36.727522
7900	39.511748	37.398861	39.75529	37.957369	37.412639	37.303377
8000	40.012823	38.108034	40.729207	38.505385	37.968346	37.86225
8100	40.514116	38.825755	41.725524	39.038027	38.509643	38.402454
8200	41.013693	39.557306	42.742219	39.559656	39.033071	38.926868
8300	41.514055	40.295509	43.779334	40.073869	39.549156	39.439413
8400	42.016122	41.046043	44.840637	40.579984	40.057536	39.946205
8500	42.515619	41.809206	45.923161	41.083336	40.562183	40.449135
8600	43.015907	42.583897	47.032549	41.584176	41.06473	40.952871
8700	43.515206	43.36917	48.165775	42.085394	41.565982	41.454302
8800	44.015704	44.169086	49.325715	42.585567	42.065751	41.955546
8900	44.516759	44.981325	50.505959	43.086409	42.565758	42.456928
9000	45.017519	45.808975	51.715913	43.5869	43.064862	42.958191
9100	45.517983	46.650584	52.947798	44.087486	43.564974	43.458065
9200	46.020799	47.50411	54.204554	44.589201	44.065093	43.959948
9300	46.521407	48.376779	55.491343	45.089693	44.565528	44.461783
9400	47.021326	49.262726	56.803573	45.590639	45.065846	44.961491
9500	47.521588	50.164457	58.141144	46.091415	45.566843	45.463768
9600	48.021977	51.083771	59.510286	46.593721	46.066869	45.963791
9700	48.521901	52.023374	60.905986	47.093612	46.56753	46.4644
9800	49.020674	52.975059	62.328628	47.594231	47.06824	46.964174
9900	49.519872	53.948189	63.785213	48.093904	47.568021	47.465097
10000	50.019921	54.941265	65.26844	48.593349	48.068504	47.964876


==> FixedTarget/FixedTargetTheory.dat <==
0	0	0	0	0	0	0
100	0.5	0.334460594	0.251694208	0.226143443	0.151518541	0.114211437
200	1	0.67117354	0.506786885	0.479838929	0.323136761	0.244821591
300	1.5	1.01016938	0.765344317	0.736138104	0.498294582	0.379493032
400	2	1.351479283	1.02743444	0.995095484	0.67710376	0.518397774
500	2.5	1.695135056	1.293126885	1.256767407	0.859681202	0.661718051
600	3	2.041169172	1.562493033	1.521212129	1.046149398	0.809647479
700	3.5	2.389614779	1.835606058	1.788489938	1.236636902	0.962392487
800	4	2.740505724	2.112540988	2.058663258	1.43127892	1.120174043
900	4.5	3.093876571	2.393374757	2.331796784	1.630217967	1.283229691
1000	5	3.4497626	2.6781862	2.60795763	1.833604651	1.451815897
1100	5.5	3.8081999	2.9670564	2.887215464	2.041598577	1.626210573
1200	6	4.1692253	3.2600682	3.169642698	2.254369381	1.806715631
1300	6.5	4.5328765	3.5573068	3.455314676	2.472097889	1.993659099
1400	7	4.8991919	3.8588596	3.744309872	2.694977407	2.187396339
1500	7.5	5.2682109	4.1648162	4.036710148	2.923215085	2.388309495
1600	8	5.6399737	4.4752686	4.332600998	3.157033319	2.596804305
1700	8.5	6.0145213	4.7903108	4.632071856	3.396671053	2.813303345
1800	9	6.3918959	5.1100404	4.935216406	3.642384839	3.038235199
1900	9.5	6.7721403	5.4345562	5.242132976	3.894449403	3.272019771
2000	10	7.1552986	5.7639606	5.552924922	4.153157433	3.515051091
2100	10.5	7.5414158	6.0983584	5.867701098	4.418818125	3.767680161
2200	11	7.9305379	6.437857	6.186576342	4.691754115	4.030200895
2300	11.5	8.3227122	6.7825672	6.509672058	4.972296269	4.302841801
2400	12	8.7179868	7.132602	6.837116786	5.260775995	4.585764269
2500	12.5	9.1164111	7.4880784	7.169046884	5.557514961	4.879066203
2600	13	9.5180359	7.849116	7.505607218	5.862812519	5.182787981
2700	13.5	9.9229128	8.2158376	7.846951894	6.176931717	5.496917629
2800	14	10.3310949	8.5883696	8.193244996	6.500085455	5.821393409
2900	14.5	10.7426369	8.966842	8.54466132	6.832424841	6.156104189
3000	15	11.1575942	9.3513878	8.901387028	7.174032053	6.500889843
3100	15.5	11.5760242	9.7421442	9.26362018	7.524919495	6.855544591
3200	16	11.9979855	10.139252	9.63157105	7.885036221	7.219825481
3300	16.5	12.4235381	10.5428558	10.00546208	8.254280997	7.593466487
3400	17	12.8527437	10.9531044	10.38552735	8.632520139	7.976196663
3500	17.5	13.2856655	11.3701508	10.77201124	9.019607181	8.367759433
3600	18	13.7223686	11.7941522	11.16516624	9.415401229	8.767929675
3700	18.5	14.1629195	12.2252698	11.56524934	9.819781173	9.176525723
3800	19	14.6073866	12.66367	11.97251683	10.23265392	9.593414549
3900	19.5	15.0558402	13.1095232	12.38721696	10.65395579	10.01850953
4000	20	15.5083525	13.5630052	12.80958045	11.08364682	10.45176116
4100	20.5	15.9649975	14.0242964	13.23980814	11.52169889	10.89314158
4200	21	16.4258515	14.4935824	13.67805643	11.96807844	11.34262431
4300	21.5	16.8909927	14.971054	14.12442021	12.42272525	11.80016053
4400	22	17.3605018	15.4569072	14.57891457	12.88552915	12.26565365
4500	22.5	17.8344615	15.9513438	15.04145687	13.35630651	12.73893458
4600	23	18.3129569	16.4545712	15.51185061	13.83477921	13.21973968
4700	23.5	18.7960758	16.966803	15.98977445	14.32055923	13.70769466
4800	24	19.2839083	17.4882582	16.47477815	14.8131412	14.20230684
4900	24.5	19.7765475	18.0191622	16.96628804	15.31190554	14.70296817
5000	25	20.2740887	18.5597472	17.46362271	15.81613283	15.20896965
5100	25.5	20.7766308	19.1102512	17.96601836	16.3250289	15.71952651
5200	26	21.2842751	19.6709192	18.47266149	16.83775776	16.2338114
5300	26.5	21.7971265	20.2420036	18.98272538	17.35347858	16.75099155
5400	27	22.3152927	20.8237626	19.49540593	17.871382	17.27026519
5500	27.5	22.8388851	21.416463	20.00995305	18.39072137	17.79089299
5600	28	23.3680185	22.020378	20.52569474	18.91083623	18.31222159
5700	28.5	23.9028115	22.6357886	21.04205226	19.43116635	18.83369768
5800	29	24.4433866	23.2629836	21.55854663	19.95125673	19.35487304
5900	29.5	24.98987	23.9022598	22.07479766	20.47075501	19.87540176
6000	30	25.5423923	24.5539216	22.59051728	20.98940303	20.39503196
6100	30.5	26.1010885	25.218282	23.10549918	21.50702513	20.91359398
6200	31	26.6660983	25.8956618	23.61960661	22.02351487	21.43098698
6300	31.5	27.2375657	26.586391	24.13275988	22.53882146	21.94716554
6400	32	27.8156402	27.2908076	24.64492439	23.05293732	22.46212718
6500	32.5	28.4004764	28.0092584	25.15609986	23.56588699	22.97590126
6600	33	28.9922343	28.7420994	25.66631115	24.07771779	23.4885397
6700	33.5	29.5910797	29.4896946	26.17560068	24.58849226	24.00010946
6800	34	30.1971845	30.2524182	26.68402231	25.09828217	24.51068662
6900	34.5	30.8107267	31.0306526	27.19163658	25.60716383	25.02035184
7000	35	31.4318913	31.8247892	27.69850721	26.11521487	25.52918703
7100	35.5	32.06087	32.6352288	28.20469834	26.62251163	26.03727195
7200	36	32.6978619	33.4623808	28.71027272	27.12912765	26.54464505
7300	36.5	33.3430737	34.306664	29.21529044	27.63513246	27.05136275
7400	37	33.9967205	35.1685058	29.71980797	28.14059108	27.55749651
7500	37.5	34.6590257	36.048342	30.22387793	28.64556363	28.06311187
7600	38	35.3302218	36.9466174	30.72754879	29.15010535	28.56826863
7700	38.5	36.0105507	37.8637848	31.23086473	29.65426669	29.07302109
7800	39	36.7002643	38.800305	31.73386591	30.1580936	29.57741851
7900	39.5	37.3996253	39.756646	32.23658854	30.66162782	30.08150543
8000	40	38.1089074	40.7332836	32.73906518	31.16490734	30.58532223
8100	40.5	38.8283961	41.7306998	33.24132496	31.66796672	31.08890559
8200	41	39.5583893	42.7493826	33.74339395	32.17083622	31.59228759
8300	41.5	40.2991985	43.7898256	34.24529537	32.67350115	32.09545511
8400	42	41.0511489	44.8525264	34.74704995	33.17596942	32.59841741
8500	42.5	41.8145807	45.9379872	35.24867607	33.67826677	33.10120147
8600	43	42.5898502	47.0467118	35.75019021	34.18041583	33.60383097
8700	43.5	43.3773301	48.1792062	36.25160705	34.68243651	34.10632677
8800	44	44.1774111	49.3359764	36.75293983	35.18434653	34.60870737
8900	44.5	44.9905033	50.5175272	37.25420054	35.68616166	35.11098931
9000	45	45.8170367	51.7243604	37.75540016	36.18789621	35.61318755
9100	45.5	46.6574632	52.9569742	38.25654902	36.68956334	36.11531581
9200	46	47.5122579	54.2158594	38.7576571	37.19117552	36.61738709
9300	46.5	48.3819207	55.5014986	39.25873458	37.69274512	37.11941419
9400	47	49.2669779	56.8143644	39.75979252	38.19428515	37.62141049
9500	47.5	50.1679843	58.1549152	40.26084427	38.69581065	38.12339145
9600	48	51.0855255	59.523594	40.76185202	39.19728555	38.62532112
9700	48.5	52.0202195	60.9208254	41.26276766	39.69866312	39.12715305
9800	49	52.9727199	62.3470118	41.76360785	40.19996138	39.62890548
9900	49.5	53.9437185	63.8025308	42.26438629	40.70119536	40.1305935
10000	50	54.9339479	65.2877316	42.76511415	41.20237748	40.63222964


==> FixedTarget/GRG5n.dat <==
52.5760503	0.151717453
149.7685095	0.381132467
253.0970507	0.664590716
350.3612457	0.899078532
452.5394427	1.188897378
551.2194342	1.455526964
655.4827839	1.725248152
751.539111	1.998146053
851.9480522	2.274309618
952.9301025	2.553831824
1054.48994	2.836809846
1153.642164	3.123345239
1258.019312	3.413544101
1354.31025	3.707517242
1456.494938	4.005380325
1559.673898	4.307253998
1660.534764	4.613263994
1759.324203	4.923541211
1858.617457	5.238221736
1960.171545	5.557446841
2061.354393	5.914018292
2158.708064	6.210121252
2259.928707	6.543877976
2359.651301	6.882793568
2460.694503	7.227032507
2562.422976	7.612044292
2661.261486	7.968012032
2763.762997	8.329831482
2864.23827	8.697676002
2964.489022	9.071718442
3066.358835	9.452129703
3165.906213	9.839077096
3265.897599	10.23272249
3366.093224	10.63322027
3469.611781	11.04071506
3569.093133	11.45533934
3667.264483	11.87721088
3767.124383	12.30643006
3867.281378	12.74307722
3970.340024	13.18720995
4070.724294	13.63886055
4170.464791	14.09803362
4270.1692	14.564704
4369.740072	15.03881502
4472.660755	15.56882332
4571.477104	16.0582285
4675.327548	16.55468786
4772.690237	17.05800847
4875.982625	17.56796573
4977.139271	18.0843053
5076.718618	18.60674566
5173.699075	19.13498132
5276.932734	19.66868646
5376.259226	20.20751891
5476.909281	20.75112447
5580.383342	21.29914124
5678.621186	21.85120406
5781.201125	22.46271171
5881.275397	23.02209152
5980.891502	23.52805436
6080.329291	24.0927257
6181.554045	24.71651817
6280.216467	25.22868543
6379.689306	25.79937728
6481.339784	26.42879486
6580.764171	26.94484084
6683.829718	27.57661233
6783.105618	28.15173696
6883.248407	28.72742226
6983.607769	29.30350676
7085.573457	29.87984904
7187.465482	30.45632689
7287.516115	31.03283647
7386.25914	31.60929135
7489.179945	32.18562158
7589.293598	32.76177285
7690.85809	33.33770561
7788.776764	33.91339444
7889.470095	34.48882748
7987.788859	35.06400607
8089.49911	35.63894469
8189.022432	36.21367112
8291.339708	36.84567532
8393.431548	37.42010984
8490.668166	37.93707109
8594.171427	38.56897831
8695.622387	39.14362657
8792.76208	39.71860654
8895.706738	40.29410676
8996.830573	40.87036881
9094.087382	41.44519196
9198.325382	42.01684497
9296.301869	42.58562049
9398.927336	43.15178495
9498.167417	43.71558071
9597.426171	44.27722819
9697.267236	44.8369277
9799.70111	45.39486123
9899.769593	45.95119407
10000	46.50607626


==> FixedTarget/GRGOpt.dat <==
52.5760503	0.132859031
149.7685095	0.377859981
253.0970507	0.643236293
350.3612457	0.893315721
452.5394427	1.159012413
551.2194342	1.419623386
655.4827839	1.696354433
751.539111	1.954546174
851.9480522	2.226361844
952.9301025	2.503928727
1054.48994	2.787406835
1153.642164	3.065655913
1258.019312	3.364192384
1354.31025	3.640295276
1456.494938	3.937034665
1559.673898	4.240300661
1660.534764	4.541293687
1759.324203	4.839885727
1858.617457	5.142087209
1960.171545	5.457314822
2061.354393	5.773418182
2158.708064	6.080812091
2259.928707	6.404950136
2359.651301	6.730073386
2460.694503	7.062796705
2562.422976	7.403369584
2661.261486	7.738422656
2763.762997	8.088390629
2864.23827	8.439822999
2964.489022	8.792711912
3066.358835	9.15786482
3165.906213	9.517452596
3265.897599	9.886000583
3366.093224	1.03E+01
3469.611781	1.07E+01
3569.093133	1.10E+01
3667.264483	1.14E+01
3767.124383	1.18E+01
3867.281378	1.22E+01
3970.340024	1.27E+01
4070.724294	1.31E+01
4170.464791	1.35E+01
4270.1692	1.39E+01
4369.740072	1.44E+01
4472.660755	1.48E+01
4571.477104	1.53E+01
4675.327548	1.58E+01
4772.690237	1.62E+01
4875.982625	1.67E+01
4977.139271	1.72E+01
5076.718618	1.77E+01
5173.699075	1.82E+01
5276.932734	1.87E+01
5376.259226	1.92E+01
5476.909281	1.97E+01
5580.383342	2.02E+01
5678.621186	2.07E+01
5781.201125	2.12E+01
5881.275397	2.17E+01
5980.891502	2.22E+01
6080.329291	2.27E+01
6181.554045	2.32E+01
6280.216467	2.37E+01
6379.689306	2.42E+01
6481.339784	2.47E+01
6580.764171	2.52E+01
6683.829718	2.57E+01
6783.105618	2.62E+01
6883.248407	2.67E+01
6983.607769	2.72E+01
7085.573457	2.78E+01
7187.465482	2.83E+01
7287.516115	2.88E+01
7386.25914	2.93E+01
7489.179945	2.98E+01
7589.293598	3.03E+01
7690.85809	3.08E+01
7788.776764	3.13E+01
7889.470095	3.18E+01
7987.788859	3.23E+01
8089.49911	3.28E+01
8189.022432	3.33E+01
8291.339708	3.38E+01
8393.431548	3.43E+01
8490.668166	3.48E+01
8594.171427	3.53E+01
8695.622387	3.58E+01
8792.76208	3.63E+01
8895.706738	3.68E+01
8996.830573	3.73E+01
9094.087382	3.78E+01
9198.325382	3.83E+01
9296.301869	3.88E+01
9398.927336	3.93E+01
9498.167417	3.98E+01
9597.426171	4.03E+01
9697.267236	4.08E+01
9799.70111	4.13E+01
9899.769593	4.18E+01
10000	4.23E+01

